Data-dependent Initializations of Convolutional Neural Networks

Convolutional Neural Networks spread through computer vision like a wildfire, impacting almost all visual tasks imaginable. Despite this, few researchers dare to train their models from scratch. Most work builds on one of a handful of ImageNet pre-trained models, and fine-tunes or adapts these for specific tasks. This is in large part due to the difficulty of properly initializing these networks from scratch. A small miscalibration of the initial weights leads to vanishing or exploding gradients, as well as poor convergence properties. In this work we present a fast and simple data-dependent initialization procedure, that sets the weights of a network such that all units in the network train at roughly the same rate, avoiding vanishing or exploding gradients. Our initialization matches the current state-of-the-art unsupervised or self-supervised pre-training methods on standard computer vision tasks, such as image classification and object detection, while being roughly three orders of magnitude faster. When combined with pre-training methods, our initialization significantly outperforms prior work, narrowing the gap between supervised and unsupervised pre-training.

==> figures/scaling/imagenet.txt <==
conv1 	 24.1498 	 398.368 	 4.09778 	 12.0835
conv2 	 1.28899 	 623.447 	 5.55099 	 11.369
conv3 	 0.0 	 780.518 	 5.25887 	 10.7959
conv4 	 0.811923 	 781.883 	 5.06487 	 10.7225
conv5 	 0.0 	 757.33 	 5.4219 	 10.4003
fc6 	 0.0 	 4360.18 	 14.2054 	 10.8935
fc7 	 0.0 	 4062.7 	 16.6034 	 9.07525
fc8 	 0.0 	 1334.91 	 6.57671 	 12.0809


==> figures/scaling/kmeans.txt <==
conv1 	 68.9865 	 173.188 	 1.36959 	 10.4035
conv2 	 36.8762 	 207.252 	 2.0172 	 10.2087
conv3 	 37.3111 	 233.141 	 1.99122 	 10.5588
conv4 	 40.4668 	 296.074 	 2.02772 	 10.5138
conv5 	 32.5422 	 405.868 	 2.65159 	 10.3025
fc6 	 2.31901 	 864.764 	 5.90726 	 9.6813
fc7 	 0.0 	 747.864 	 5.29499 	 9.65122
fc8 	 12.2262 	 370.49 	 2.94616 	 10.1062


==> figures/scaling/kmeans_no_scale.txt <==
conv1 	 710296.0 	 2.24703e+06 	 221.63 	 1076.47
conv2 	 0.0 	 470.259 	 3.86663 	 12.7224
conv3 	 0.0 	 484.775 	 3.25519 	 9.31261
conv4 	 0.0 	 184.543 	 2.36348 	 5.67514
conv5 	 0.0 	 219.254 	 3.02198 	 6.15508
fc6 	 0.0 	 635.553 	 5.41396 	 4.68672
fc7 	 0.0 	 493.86 	 6.47659 	 5.78321
fc8 	 0.0 	 474.739 	 5.78819 	 9.31088


==> figures/scaling/random.txt <==
conv1 	 74.0651 	 181.105 	 1.31683 	 10.9512
conv2 	 36.3903 	 208.082 	 1.92017 	 10.8769
conv3 	 33.5628 	 242.065 	 2.22515 	 10.8537
conv4 	 36.1856 	 256.183 	 2.28751 	 10.8004
conv5 	 42.7514 	 236.686 	 1.89555 	 10.8882
fc6 	 4.47375 	 394.007 	 3.07448 	 10.7578
fc7 	 0.0 	 742.08 	 5.57749 	 10.1131
fc8 	 13.1788 	 411.064 	 3.13659 	 10.6348


==> figures/scaling/random_no_scale.txt <==
conv1 	 738.359 	 1773.89 	 4.31534 	 35.0042
conv2 	 0.0246308 	 1757.87 	 11.0048 	 21.9943
conv3 	 0.0 	 2131.52 	 16.824 	 16.6325
conv4 	 0.0 	 3274.7 	 21.4322 	 16.596
conv5 	 0.0 	 3697.04 	 23.5072 	 19.116
fc6 	 0.0 	 595.914 	 8.88608 	 6.54288
fc7 	 0.0 	 1015.28 	 11.5358 	 7.77946
fc8 	 0.0 	 1148.9 	 9.76366 	 13.3159


==> figures/scaling/ref.txt <==
conv1 	 34.6515 	 74.8522 	 0.789607 	 7.14532
conv2 	 0.211823 	 68.5801 	 1.929 	 4.39543
conv3 	 0.0 	 68.2347 	 3.03655 	 3.51038
conv4 	 0.0 	 103.123 	 3.91884 	 3.6162
conv5 	 0.449511 	 144.636 	 2.99585 	 6.23239
fc6 	 0.0 	 167.157 	 3.19912 	 6.69468
fc7 	 0.0 	 687.015 	 6.72243 	 11.1939
fc8 	 7.93114 	 484.914 	 4.34124 	 12.3132


==> results/scaling.txt <==
Min vs max std-dev
==================

Random (Gaussian)
------
ratio   5.49098335206 
ratio   3.22779183545 
ratio   3.18725980819 
ratio   2.1742485361 
ratio   1.88215597598 
ratio   2.79694690874 
ratio   1.99350283435 
ratio   1.53527962571 

Kmeans
------
ratio   3.57142907418 
ratio   3.74587952928 
ratio   5.84052941678 
ratio   3.95465133351 
ratio   3.31443233301 
ratio   3.04303926502 
ratio   1.91545979769 
ratio   1.49515300834 

Random (Ours)
------
ratio   1.04361362895 
ratio   1.06062888691 
ratio   1.34864013179 
ratio   1.51782004366 
ratio   1.52093305859 
ratio   1.43361128015 
ratio   2.22030554489 
ratio   1.87988086474 
ratio   1.70203882433 

Kmeans (Ours)
------
ratio   1.21629225262 
ratio   1.41988364232 
ratio   1.54066419285 
ratio   1.95346417378 
ratio   1.76209729517 
ratio   1.99661554561 
ratio   1.8548405848 
ratio   1.5677211126 


ImageNet pretrained
------
ratio   27.7630918435 
ratio   13.2220586878 
ratio   2.47559100012 
ratio   2.10507988893 
ratio   1.68348040336 
ratio   2.41675106726 
ratio   2.07219197133 
ratio   2.83330868358 


Default init
------
ratio   7.30357605961 
ratio   3.43282658056 
ratio   3.90459847274 
ratio   3.72920483911 
ratio   3.73705834762 
ratio   3.17991715124 
ratio   1.50475821691 
ratio   1.59612927616 

Relative Scale
==================
Random (Gaussian)
------
w ratio  69136.6                 33905.5 0.490413
w ratio  25848.8                 20733.7 0.802114
w ratio  14009.8                 13737.5 0.980567
w ratio  12229.7                 11966.1 0.978448
w ratio  12731.7                 10180.4 0.799609
w ratio  1537.42                 4920.47 3.20048
w ratio  1363.18                 4362.29 3.20008
w ratio  2547.21                 4027.15 1.58101


Kmeans
------
w ratio  13298.0                 12117.2 0.911205
w ratio  10552.1                 5927.18 0.561707
w ratio  7015.02                 4271.17 0.60886
w ratio  2384.17                 1985.0 0.832575
w ratio  3068.37                 2041.24 0.665251
w ratio  351.236                 1124.01 3.20016
w ratio  316.933                 1014.02 3.19949
w ratio  592.816                 937.34 1.58117


Random (Ours)
------
w ratio  444.433                 251.513 0.565918
w ratio  449.644                 239.779 0.533264
w ratio  432.842                 200.778 0.463858
w ratio  427.847                 171.072 0.399844
w ratio  433.131                 140.466 0.324304
w ratio  440.116                 203.853 0.463179
w ratio  425.871                 176.286 0.413944
w ratio  424.147                 118.155 0.278572


Kmeans (Ours)
------
w ratio  415.306                 435.233 1.04798
w ratio  454.48                  236.763 0.520953
w ratio  437.327                 203.313 0.4649
w ratio  405.32                  144.881 0.357449
w ratio  386.076                 124.757 0.32314
w ratio  381.762                 194.085 0.508391
w ratio  360.236                 166.399 0.461916
w ratio  363.355                 112.642 0.310005


ImageNet pretrained
------
w ratio  672.598                 393.173 0.58456
w ratio  481.898                 193.505 0.401547
w ratio  511.007                 168.292 0.329333
w ratio  514.293                 182.506 0.354868
w ratio  486.676                 154.059 0.316554
w ratio  793.198                 244.859 0.308698
w ratio  723.24                  299.591 0.414235
w ratio  737.114                 250.086 0.339277


Default init
------
w ratio  187.709                 18.4523 0.0983026
w ratio  78.386                  12.5707 0.160369
w ratio  63.6834                 12.4688 0.195793
w ratio  78.7233                 15.44 0.19613
w ratio  184.751                 29.5684 0.160045
w ratio  190.485                 60.9568 0.320008
w ratio  570.652                 182.581 0.319952
w ratio  622.511                 196.893 0.316289

